Pendulum Actuated Spherical Robot: Dynamic Modeling & Analysis for Wobble & Precession

A spherical robot has many practical advantages as the entire electronics are protected within a hull and can be carried easily by any Unmanned Aerial Vehicle (UAV). However, its use is limited due to finding mounts for sensors. Pendulum actuated spherical robot provides space for mounting sensors at the yoke. We study the non-linear dynamics of a pendulum-actuated spherical robot to analyze the dynamics of internal assembly (yoke) for mounting sensors. For such robots, we provide a coupled dynamic model that takes care of the relationship between forward and sideways motion. We further demonstrate the effects of wobbling and precession captured by our model when the bot is controlled to execute a turning maneuver while moving with a moderate forward velocity, a practical situation encountered by spherical robots moving in an indoor setting. A simulation setup based on the developed model provides visualization of the spherical robot motion.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> References.txt <==
Antol, J. (2005). A new vehicle for planetary surface
exploration-the mars tumbleweed rover. In 1st Space
Exploration Conference: Continuing the Voyage of Discovery,
2520.
Bhattacharya, S. and Agrawal, S.K. (2000a). Design,
experiments and motion planning of a spherical rolling
robot. In Proceedings 2000 ICRA. Millennium Conference.
IEEE International Conference on Robotics and Automation.
Symposia Proceedings (Cat. No.00CH37065), volume 2,
1207–1212 vol.2. doi:10.1109/ROBOT.2000.844763.
Bhattacharya, S. and Agrawal, S.K. (2000b). Spherical
rolling robot: a design and motion planning studies.
IEEE Transactions on Robotics and Automation, 16(6), 835–
839. doi:10.1109/70.897794.
Bloch, A. (2003). Nonholonomic Mechanics and Control.
Springer-Verlag New York.
Cai, Y., Zhan, Q., and Xi, X. (2012). Path tracking control of
a spherical mobile robot. Mechanism and Machine Theory,
51, 58–73.
Crossley, V.A. (2006). A literature review on the design of
spherical rolling robots. Pittsburgh, Pa, 1–6.
Dwaracherla, V., Thakar, S., Vachhani, L., Gupta, A., Yadav,
A., and Modi, S. (2019). Motion planning for point-
to-point navigation of spherical robot using position
feedback. IEEE/ASME Transactions on Mechatronics,
24(5), 2416–2426. doi:10.1109/TMECH.2019.2934789.
Hajos, G., Jones, J., Behar, A., and Dodd, M. (2005). An
overview of wind-driven rovers for planetary explo-
ration. In 43rd AIAA aerospace sciences meeting and exhibit,
244.
Halme, A., Schonberg, T., and Wang, Y. (1996). Motion
control of a spherical mobile robot. In Proceedings
of 4th IEEE International Workshop on Advanced Motion
Control - AMC ’96 - MIE, volume 1, 259–264 vol.1. doi:
10.1109/AMC.1996.509415.
Kalita, H., Gholap, A.S., and Thangavelautham, J. (2020).
Dynamics and control of a hopping robot for extreme
environment exploration on the moon and mars. In
2020 IEEE Aerospace Conference, 1–12. IEEE.
Kayacan, E., Bayraktaroglu, Z.y., and Saeys, W. (2012).
Modeling and control of a spherical rolling robot: A
decoupled dynamics approach. Robotica, 30(4), 671–
680. doi:10.1017/S0263574711000956. URL http://dx.
doi.org/10.1017/S0263574711000956.
Lee, J. and Park, W. (2013). Design and path planning
for a spherical rolling robot. In ASME International
Mechanical Engineering Congress and Exposition, volume
56246, V04AT04A028. American Society of Mechanical
Engineers.
Li, T. and Liu, W. (2011). Design and analysis of a wind-
driven spherical robot with multiple shapes for envi-
ronment exploration. Journal of Aerospace Engineering,
24(1), 135–139.
Li, T., Wang, Z., and Ji, Z. (2012). Dynamic modeling and
simulation of the internal-and external-driven spherical
robot. Journal of Aerospace Engineering, 25(4), 636–640.
Liu, D., Sun, H., and Jia, Q. (2008). A family of spherical
mobile robot: Driving ahead motion control by feedback
linearization. In 2008 2nd International Symposium on
Systems and Control in Aerospace and Astronautics, 1–6.
IEEE.
Mahboubi, S., Seyyed Fakhrabadi, M.M., and Ghanbari, A.
(2013). Design and implementation of a novel spherical
mobile robot. Journal of Intelligent & Robotic Systems,
71(1), 43–64.
Michaud, F. and Caron, S. (2002). Roball, the rolling
robot. Auton. Robots, 12(2), 211–222. doi:10.1023/
A:1014005728519. URL http://dx.doi.org/10.1023/
A:1014005728519.
Raura, L., Warren, A., and Thangavelautham, J. (2017).
Spherical planetary robot for rugged terrain traversal.
In 2017 IEEE Aerospace Conference, 1–10. IEEE.
Rosen, A. (2000). Modified Lagrange Method to Analyze
Problems of Sliding and Rolling. Journal of Applied
Mechanics, 67, 697. doi:10.1115/1.1328088.
Tomik, F., Nudehi, S., Flynn, L.L., and Mukherjee, R.
(2012). Design, fabrication and control of spherobot:
A spherical mobile robot. Journal of Intelligent & Robotic
Systems, 67(2), 117–131.
Ylikorpi, T., Forsman, P., Halme, A., Saarinen, J., et al.
(2014a). Unified representation of decoupled dynamic
models for pendulum-driven ball-shaped robots. In
Proceedings of the 28th European Conference on Modelling
and Simulation. ECMS.
Ylikorpi, T., Forsman, P., Halme, A., et al. (2014b). Gyro-
scopic precession in motion modelling of ball-shaped
robots. In Proceedings of the 28th European Conference on
Modelling and Simulation. ECMS.
Yoon, J.C., Ahn, S.S., and Lee, Y.J. (2011). Spherical robot
with new type of two-pendulum driving mechanism.
In 2011 15th IEEE International Conference on Intelligent
Engineering Systems, 275–279. IEEE.

